Normal Forms and Complete Relations for Circuits in Agda

A set of equations between circuits is complete if it derives every true equation. Normal-form proofs of completeness must show how to reduce a normal form after adjoining one more gate. Recent proofs have appendices hundreds of pages long, produced and checked by hand. We present an Agda library that mechanizes monoid and group presentations by generators and relations, normal forms, and completeness of finite relation sets for wire-indexed circuits. The library represents presented monoids as inductively generated congruences on free monoids of words and normal forms as standard-library function bundles (injections, right inverses, bijections) out of the word setoid. A single generic lemma derives completeness from soundness and a unique normal form witness. A constructive, monoid-level Reidemeister--Schreier method builds normal forms: a tower of verified coset tables adds one digit per level, as in a mixed-radix number system. We give presentation theorems for direct, semidirect, and amalgamated free products and group extensions, with corresponding semantic constructions intended for the Agda standard library. Verified examples include symmetric groups as circuits (sound and complete for both endofunction and permutation semantics), cyclic groups, wreath products $\mathbb{Z}_N \wr S_n$ (signed permutations at $N=2$), and Pauli groups modulo phases in all prime dimensions. We also verify alternating normal forms for the single-qubit and single-qutrit Clifford+$T$ monoids and for $U_3(\mathbb{Z}[\tfrac12,i])$ as amalgamated free products. A single index module collects the main results. The development is safe, axiom-free Agda. We compare formalizations of group presentations, normal forms, and quantum circuits in Agda, Lean, Rocq, and Isabelle.

==> figures/c0-0.tikz <==
\begin{tikzpicture}
\path [use as bounding box] (-0.3, -1.0) rectangle (3.05, 1.7);
\begin{pgfonlayer}{nodelayer}
\node [style=none] (lm0el00) at (0.0, 0.0){};
\node [style=none] (lm0er00) at (2.75, 0.0){};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw (lm0el00.center) to (lm0er00.center);
\end{pgfonlayer}
\end{tikzpicture}

